Stochastic Optimization for Machine Learning

It has been found that stochastic algorithms often find good solutions much more rapidly than inherently-batch approaches. Indeed, a very useful rule of thumb is that often, when solving a machine learning problem, an iterative technique which relies on performing a very large number of relatively-inexpensive updates will often outperform one which performs a smaller number of much "smarter" but computationally-expensive updates. In this thesis, we will consider the application of stochastic algorithms to two of the most important machine learning problems. Part i is concerned with the supervised problem of binary classification using kernelized linear classifiers, for which the data have labels belonging to exactly two classes (e.g. "has cancer" or "doesn't have cancer"), and the learning problem is to find a linear classifier which is best at predicting the label. In Part ii, we will consider the unsupervised problem of Principal Component Analysis, for which the learning task is to find the directions which contain most of the variance of the data distribution. Our goal is to present stochastic algorithms for both problems which are, above all, practical--they work well on real-world data, in some cases better than all known competing algorithms. A secondary, but still very important, goal is to derive theoretical bounds on the performance of these algorithms which are at least competitive with, and often better than, those known for other approaches.

==> images/svm/sparse/adult_fast.csv <==
0,1,1
4,0.20575,0.20556
6,0.20727,0.20245
8,0.18855,0.18831
10,0.17217,0.17248
12,0.17279,0.17245
14,0.16494,0.16409
16,0.16538,0.16402
18,0.16455,0.16173
20,0.16455,0.16173
22,0.15873,0.15651
24,0.15873,0.15651
26,0.15887,0.15548
28,0.15898,0.15546
30,0.15933,0.15537
32,0.15924,0.15512
34,0.15673,0.15318
36,0.15665,0.15283
38,0.15347,0.15112
40,0.15388,0.15076
44,0.15433,0.15064
46,0.15467,0.15056
48,0.15449,0.15026
52,0.15439,0.14989
56,0.15377,0.14937
58,0.15337,0.14897
62,0.15274,0.14852
66,0.15269,0.14813
70,0.15288,0.14808
76,0.15017,0.14647
80,0.15026,0.14639
86,0.15038,0.14636
92,0.15053,0.14635
98,0.15051,0.14634
104,0.15066,0.14626
110,0.14891,0.14551
118,0.14903,0.14549
124,0.14906,0.14546
132,0.14927,0.1454
142,0.14927,0.14527
149,0.14743,0.14478
159,0.14769,0.14462
170,0.14746,0.14438
179,0.14756,0.14438
191,0.14763,0.14435
202,0.14763,0.14435
214,0.14769,0.14434
221,0.14752,0.1445
240,0.14752,0.1445
257,0.14747,0.14446
273,0.14742,0.14447
287,0.14746,0.14446
305,0.14784,0.14457
324,0.14757,0.14472
344,0.14841,0.14501
361,0.14815,0.14489
378,0.14813,0.14488
403,0.14754,0.14475
424,0.14756,0.14473
447,0.14736,0.14481
470,0.14736,0.14481
496,0.14741,0.1448
525,0.14737,0.14486
555,0.14731,0.14486
587,0.14732,0.14481
624,0.14733,0.14473
659,0.14738,0.14483
698,0.14717,0.14485
733,0.14715,0.1449
770,0.14715,0.1449
821,0.14781,0.14507
861,0.14794,0.14502
914,0.14791,0.14501
963,0.14756,0.14488
1011,0.1475,0.14487
1055,0.14746,0.14488
1099,0.14748,0.14488
1151,0.14738,0.14498
1223,0.14734,0.14499
1286,0.14737,0.14501
1333,0.14733,0.14501
1379,0.14732,0.14503
1436,0.14727,0.14505
1493,0.14727,0.14508
1539,0.1473,0.14509
1590,0.14727,0.14511
1637,0.14729,0.14511
1663,0.14709,0.14519
1737,0.14708,0.14489
1762,0.14708,0.14489
1801,0.14705,0.1449
1815,0.14701,0.14491
1862,0.147,0.14491
1877,0.147,0.14491
1918,0.14707,0.14489
1943,0.1474,0.14502
1957,0.14742,0.145
1990,0.1474,0.145
1990,0.1474,0.145
2032,0.1474,0.14501
2053,0.1474,0.145
2055,0.1474,0.145
2055,0.1474,0.145
2096,0.1474,0.145
2115,0.1474,0.14501
2140,0.1474,0.14494
2160,0.14736,0.14494
2161,0.14736,0.14494
2171,0.14735,0.14494
2194,0.14729,0.14497
2194,0.14729,0.14497
2218,0.14729,0.14497
2230,0.1473,0.14497
2234,0.1473,0.14497
2251,0.1473,0.14497
2251,0.14726,0.14497
2251,0.14726,0.14497
2264,0.14726,0.14497
2276,0.1473,0.14496
2277,0.1473,0.14496
2277,0.1473,0.14496
2297,0.14734,0.14495
2303,0.14737,0.14496
2306,0.14737,0.14496
2318,0.14738,0.14495
2318,0.14738,0.14495
2336,0.14738,0.14495
2336,0.14738,0.14495
2336,0.14738,0.14495
2354,0.14739,0.14493
2354,0.14739,0.14493
2366,0.14739,0.14493
2366,0.14739,0.14493
2377,0.14743,0.1449
2377,0.14743,0.1449
2389,0.14743,0.1449
2389,0.14743,0.1449
2395,0.14744,0.1449
2395,0.14744,0.1449
2403,0.1476,0.14482
2407,0.1476,0.14482
2407,0.1476,0.14482
2413,0.1476,0.14482
2419,0.1476,0.14482
2421,0.14761,0.14482
2421,0.14761,0.14482
2428,0.14761,0.14482
2428,0.14761,0.14482
2428,0.14761,0.14482
2438,0.14761,0.14482
2438,0.14761,0.14482
2441,0.14761,0.14482
2441,0.14761,0.14482
2445,0.14761,0.14482
2449,0.14761,0.14482
2452,0.14761,0.14482
2458,0.14762,0.14482
2458,0.14761,0.14482
2473,0.14761,0.14482
2476,0.14761,0.14482
2476,0.14761,0.14482
2476,0.14761,0.14482
2486,0.14761,0.14482
2486,0.14761,0.14482
2486,0.14761,0.14482
2495,0.14764,0.14482
2502,0.14764,0.14482
2502,0.14764,0.14482
2502,0.14764,0.14483
2502,0.14764,0.14483
2502,0.14764,0.14483
2502,0.14764,0.14483
2502,0.14764,0.14483


==> images/svm/sparse/adult_osuna_girosi.csv <==
13464,0.14607
12643,0.14607
11648,0.14607
10967,0.14607
10448,0.14607
9866,0.14607
9096,0.14607
8020,0.14607
6597,0.14587
5062,0.14688
3447,0.1478
1820,0.14658
744,0.14546
193,0.14891
14805,0.14607
14474,0.14607
14038,0.14607
21,0.16939
0,0.2367
0,0.2367
0,0.2367


==> images/svm/sparse/adult_rsvm.csv <==
2,0.2372
5,0.1999
11,0.1853
22,0.16462
44,0.15367
88,0.14678
177,0.1479
354,0.14648
200,0.1481
200,0.1481
200,0.1481
200,0.1481
200,0.1481
200,0.1481
0,0.2367
0,0.2367
1,0.237


==> images/svm/sparse/adult_slow.csv <==
0,1,1
4,0.19523,0.19426
6,0.18914,0.18563
8,0.17868,0.17479
10,0.16563,0.16406
12,0.16614,0.16389
14,0.16414,0.16072
16,0.16488,0.1601
18,0.16593,0.15961
20,0.16048,0.15597
22,0.16053,0.15518
24,0.15698,0.15339
26,0.15754,0.15285
28,0.15545,0.15175
30,0.15593,0.15146
32,0.15609,0.15097
34,0.15611,0.15016
36,0.15578,0.14963
38,0.15531,0.14917
40,0.15557,0.14902
44,0.1525,0.1472
46,0.15284,0.14703
48,0.1525,0.14683
52,0.1524,0.14659
56,0.15255,0.14629
58,0.15234,0.14597
62,0.15212,0.14576
66,0.15058,0.14529
70,0.15015,0.14491
76,0.15018,0.14483
80,0.15041,0.14477
86,0.15035,0.14465
92,0.1496,0.1443
98,0.14952,0.1441
104,0.14924,0.14389
110,0.14928,0.14386
118,0.1489,0.14362
124,0.14888,0.14359
132,0.14887,0.14353
142,0.1488,0.14341
149,0.14785,0.14308
159,0.14788,0.14305
170,0.14796,0.14296
180,0.14797,0.14295
191,0.14784,0.14291
201,0.14786,0.14291
214,0.14783,0.14287
227,0.14794,0.1429
241,0.14785,0.14286
257,0.14783,0.14286
273,0.14777,0.14288
287,0.14751,0.14281
308,0.14776,0.14297
324,0.14771,0.14299
344,0.14759,0.14309
361,0.14762,0.14308
381,0.14762,0.14314
403,0.14755,0.14315
424,0.14762,0.14314
447,0.14773,0.14326
470,0.14776,0.14335
497,0.14776,0.14337
523,0.14773,0.14336
556,0.14779,0.14332
588,0.14842,0.14349
624,0.14843,0.14347
659,0.14854,0.14357
698,0.14804,0.14353
733,0.14809,0.14353
776,0.14807,0.1435
821,0.14806,0.14352
861,0.14796,0.14358
914,0.14782,0.1436
963,0.14769,0.1436
1011,0.1477,0.14361
1063,0.14775,0.14366
1106,0.14767,0.1437
1158,0.14753,0.14373
1220,0.14749,0.14373
1286,0.14752,0.1438
1338,0.14749,0.14381
1382,0.14817,0.14401
1436,0.14796,0.14405
1492,0.14815,0.1442
1539,0.14812,0.1442
1589,0.14792,0.14422
1637,0.14795,0.14425
1694,0.14794,0.14426
1737,0.14792,0.14426
1762,0.14796,0.14425
1801,0.14792,0.14427
1830,0.1479,0.14427
1863,0.14787,0.14427
1889,0.14792,0.14428
1926,0.1479,0.14428
1943,0.14843,0.14447
1957,0.14847,0.14446
1990,0.1485,0.14442
2007,0.14836,0.1444
2032,0.14841,0.14438
2053,0.14841,0.14438
2063,0.14836,0.14437
2072,0.14836,0.14437
2096,0.14854,0.14429
2115,0.14841,0.14428
2141,0.14834,0.14429
2160,0.14834,0.14429
2169,0.14835,0.14427
2185,0.14835,0.14427
2194,0.14842,0.14429
2203,0.14841,0.1443
2218,0.14841,0.1443
2232,0.14837,0.14429
2239,0.14837,0.14429
2251,0.14837,0.14429
2253,0.14837,0.14429
2259,0.14837,0.14429
2264,0.14838,0.14429
2276,0.14839,0.14429
2285,0.14839,0.14429
2291,0.14839,0.14429
2297,0.14841,0.14429
2301,0.1485,0.1443
2313,0.14849,0.1443
2320,0.14849,0.1443
2330,0.14849,0.1443
2330,0.1485,0.1443
2341,0.1485,0.1443
2345,0.1485,0.1443
2354,0.1485,0.1443
2359,0.1485,0.1443
2366,0.1485,0.1443
2369,0.14857,0.14429
2376,0.14857,0.14429
2385,0.1486,0.14429
2385,0.1486,0.14429
2385,0.1486,0.14429
2395,0.14861,0.14429
2395,0.14861,0.14429
2403,0.14861,0.14429
2407,0.14861,0.14429
2407,0.14861,0.14429
2413,0.14861,0.14429
2413,0.1486,0.14429
2421,0.1486,0.14429
2424,0.1486,0.14429
2427,0.1486,0.14429
2427,0.1486,0.14429
2427,0.1486,0.14429
2438,0.14861,0.1443
2439,0.14861,0.1443
2441,0.14861,0.1443
2441,0.14861,0.1443
2446,0.14861,0.1443
2446,0.14861,0.1443
2452,0.14861,0.1443
2458,0.14861,0.1443
2458,0.1486,0.1443
2473,0.14857,0.1443
2477,0.1486,0.1443
2479,0.1486,0.1443
2482,0.1486,0.1443
2486,0.1486,0.1443
2486,0.1486,0.1443
2490,0.1486,0.1443
2495,0.14859,0.1443
2497,0.14859,0.1443
2497,0.14859,0.1443
2509,0.14859,0.1443
2509,0.14859,0.1443
2509,0.14859,0.1443
2525,0.14859,0.1443
2525,0.14859,0.1443


==> images/svm/sparse/adult_spsvm.csv <==
0,0.2367
1,0.22544
2,0.20933
3,0.19331
4,0.19067
5,0.18358
6,0.17628
7,0.17263
8,0.1703
10,0.16787
12,0.16553
14,0.16047
16,0.15844
20,0.15509
23,0.15246
27,0.15043
32,0.14759
39,0.14627
46,0.14648
54,0.14597
64,0.1478
77,0.14678
91,0.14759
108,0.14749
128,0.1482
153,0.14709
182,0.14617
216,0.14668
227,0.14597


==> images/svm/sparse/adult_svmperf.csv <==
1, 76.33
2, 82.45
4, 83.63
8, 84.29
16, 84.29
32, 84.62
64, 84.95
128, 85.11
256, 85.29
512, 85.28
1024, 85.23
2048, 85.34
4096, 85.34
8192, 85.34


==> images/svm/sparse/forest_fast.csv <==
0,Inf,Inf
4,0.48731,0.4877
6,0.48724,0.48761
8,0.48725,0.48759
10,0.48725,0.48758
12,0.48726,0.48757
13,0.48726,0.48757
14,0.48704,0.48736
14,0.48704,0.48736
14,0.48704,0.48736
14,0.48704,0.48736
14,0.48704,0.48736
14,0.48704,0.48736
14,0.48704,0.48736
14,0.48704,0.48736
14,0.48704,0.48736
14,0.48704,0.48736
33,0.4867,0.48699
33,0.4867,0.48699
35,0.4867,0.48695
39,0.48671,0.48695
41,0.48649,0.4868
45,0.48649,0.4868
45,0.48649,0.4868
51,0.48651,0.4868
55,0.48651,0.4868
56,0.48653,0.4868
57,0.48655,0.48678
62,0.48588,0.48624
62,0.48588,0.48624
62,0.48588,0.48624
74,0.48588,0.48624
74,0.48588,0.48624
74,0.48588,0.48624
89,0.48584,0.48602
97,0.48549,0.48576
97,0.48549,0.48576
97,0.48549,0.48576
109,0.48526,0.48542
111,0.48528,0.4854
117,0.48521,0.48533
117,0.48521,0.48533
117,0.48521,0.48533
143,0.48494,0.48517
145,0.485,0.48515
160,0.485,0.48515
166,0.48501,0.4851
166,0.48501,0.4851
189,0.48501,0.4851
189,0.48501,0.4851
210,0.48503,0.4851
234,0.48193,0.48227
245,0.48193,0.48227
257,0.48193,0.48227
275,0.48193,0.48227
295,0.48195,0.48227
331,0.48195,0.48227
331,0.48195,0.48227
367,0.48117,0.48154
377,0.48126,0.48154
377,0.48126,0.48154
377,0.48126,0.48154
444,0.48126,0.48154
504,0.48128,0.48154
504,0.48128,0.48154
580,0.48081,0.48076
610,0.48088,0.48075
642,0.48092,0.48074
686,0.4809,0.4807
738,0.47923,0.47957
790,0.47923,0.47957
845,0.47194,0.4723
874,0.47194,0.4723
959,0.47194,0.4723
1028,0.47218,0.47225
1105,0.47218,0.47225
1182,0.47218,0.47225
1226,0.47218,0.47225
1306,0.47218,0.47225
1396,0.47047,0.47076
1470,0.45523,0.45554
1583,0.45523,0.45554
1663,0.45523,0.45554
1756,0.45523,0.45554
1920,0.45523,0.45554
2022,0.45523,0.45554
2216,0.45561,0.45544
2351,0.45576,0.45533
2512,0.44773,0.44787
2512,0.44773,0.44787
2882,0.4413,0.44129
3014,0.4413,0.44129
3014,0.4413,0.44129
3347,0.4413,0.44129
3347,0.4413,0.44129
3559,0.43496,0.435
4066,0.42934,0.42928
4265,0.42969,0.42924
4495,0.42974,0.42923
4756,0.42065,0.42022
5102,0.42065,0.42022
5394,0.40127,0.40122
5922,0.40127,0.40122
6053,0.40127,0.40122
6541,0.39287,0.39303
7023,0.39287,0.39303
7402,0.39347,0.39267
7911,0.38309,0.38345
8103,0.38309,0.38345
8753,0.36944,0.3696
9208,0.36956,0.36959
9564,0.36956,0.36959
10531,0.36691,0.36728
10844,0.36691,0.36728
11373,0.34042,0.34097
12214,0.34042,0.34097
13003,0.33453,0.33522
14114,0.33453,0.33522
14268,0.31621,0.31668
14703,0.31621,0.31668
15058,0.31621,0.31668
16000,0.30622,0.30667
16507,0.30622,0.30667
17735,0.30622,0.30667
18180,0.30622,0.30667
19596,0.28258,0.28319
20783,0.27592,0.27642
21913,0.27592,0.27642
22984,0.24475,0.24473
23607,0.24388,0.24337
25012,0.24374,0.24297
26143,0.23282,0.2333
26429,0.23282,0.2333
28264,0.2286,0.22891
28635,0.2099,0.21053
30804,0.20476,0.205
30804,0.20476,0.205
33357,0.19602,0.19449
34741,0.14894,0.14923
36082,0.14894,0.14923
37150,0.1421,0.14222
38557,0.1304,0.12926
41138,0.080442,0.08055
43910,0.080442,0.08055
45765,0.018712,0.018621
46955,0.018908,0.018561
47336,0.018908,0.018561
49284,0.018014,0.01795
50434,0.017947,0.017643
51529,0.017954,0.017334
52714,0.017966,0.017286
53827,0.017668,0.017135
54990,0.017675,0.016968
56127,0.017479,0.016872
57338,0.017378,0.016796
58380,0.017282,0.016718
59462,0.017322,0.016695
60634,0.017322,0.016695
61215,0.017093,0.016584
62493,0.017053,0.016558
64185,0.01707,0.016556
64786,0.017089,0.016544
66785,0.017112,0.016538
68094,0.017134,0.016532
69410,0.017134,0.016532
70763,0.017134,0.016531
72266,0.017142,0.016527
73741,0.017175,0.01652
75213,0.017175,0.01652
76743,0.017199,0.016514
78386,0.017201,0.016513
80098,0.017227,0.016512
81706,0.017235,0.016511
83401,0.017235,0.016511


==> images/svm/sparse/forest_rsvm.csv <==
63,0.47349
127,0.46062
255,0.44141
200,0.45023
200,0.45023
200,0.45023
200,0.45023
200,0.45023
200,0.45023
200,0.45023
200,0.45023
200,0.45023
200,0.45023
200,0.45023
7,0.48565
15,0.48584
31,0.47905


==> images/svm/sparse/forest_slow.csv <==
0,Inf,Inf
4,0.48715,0.4869
6,0.48664,0.48641
8,0.48652,0.48626
9,0.48652,0.48626
10,0.48652,0.48626
11,0.48618,0.48594
12,0.48618,0.48594
13,0.48618,0.48594
13,0.48618,0.48594
14,0.48618,0.48594
15,0.48626,0.48587
16,0.48626,0.48587
18,0.48626,0.48587
19,0.48626,0.48587
20,0.4863,0.48586
21,0.4863,0.48586
22,0.4863,0.48586
23,0.4863,0.48586
23,0.4863,0.48586
24,0.4863,0.48586
24,0.4863,0.48586
26,0.48632,0.48586
27,0.48632,0.48586
29,0.48632,0.48586
29,0.48632,0.48586
30,0.48604,0.48563
31,0.48604,0.48563
32,0.48604,0.48563
35,0.48606,0.48563
37,0.48573,0.4854
38,0.48573,0.4854
41,0.48498,0.48473
42,0.48498,0.48473
44,0.48501,0.48473
45,0.48501,0.48473
48,0.48501,0.48473
48,0.48501,0.48473
56,0.48504,0.48473
58,0.48504,0.48473
61,0.48508,0.48472
62,0.48509,0.48472
63,0.4851,0.48472
70,0.48468,0.48433
72,0.48468,0.48433
78,0.48468,0.48433
80,0.48468,0.48433
81,0.48468,0.48433
84,0.48468,0.48433
88,0.48474,0.48431
89,0.48474,0.48431
89,0.48474,0.48431
99,0.48484,0.48429
101,0.48487,0.48419
108,0.48496,0.48408
115,0.485,0.48405
116,0.48394,0.48356
124,0.48402,0.48354
129,0.48405,0.48353
136,0.48412,0.48348
143,0.48421,0.48347
156,0.4837,0.48307
167,0.4837,0.48307
182,0.48186,0.48162
187,0.48197,0.4816
197,0.48197,0.4816
206,0.482,0.4816
220,0.48177,0.48133
233,0.48177,0.48133
242,0.47938,0.47921
253,0.47938,0.47921
267,0.47938,0.47921
284,0.47952,0.47917
294,0.47856,0.47809
310,0.47516,0.4751
322,0.47516,0.4751
338,0.47516,0.4751
360,0.47516,0.4751
376,0.47516,0.4751
400,0.47516,0.4751
451,0.47291,0.47288
468,0.47291,0.47288
491,0.47291,0.47288
503,0.47291,0.47288
515,0.47291,0.47288
547,0.47291,0.47288
568,0.47291,0.47288
606,0.46933,0.46923
648,0.46763,0.46742
681,0.46763,0.46742
718,0.46763,0.46742
771,0.46529,0.46428
818,0.46536,0.46427
869,0.46529,0.46399
911,0.46529,0.46399
973,0.46288,0.46234
1055,0.45911,0.45906
1109,0.45624,0.45606
1207,0.45624,0.45606
1243,0.45624,0.45606
1286,0.45624,0.45606
1324,0.45624,0.45606
1336,0.45624,0.45606
1423,0.44983,0.44974
1503,0.44983,0.44974
1594,0.44983,0.44974
1722,0.44983,0.44974
1864,0.44485,0.44475
1971,0.44485,0.44475
1971,0.44485,0.44475
2081,0.44485,0.44475
2242,0.44485,0.44475
2455,0.43954,0.43912
2592,0.42943,0.4293
2592,0.42943,0.4293
2951,0.42943,0.4293
3121,0.42943,0.4293
3330,0.4179,0.41804
3435,0.4179,0.41804
3538,0.4179,0.41804
3747,0.4179,0.41804
4012,0.4179,0.41804
4281,0.4179,0.41804
4648,0.38786,0.38781
4958,0.38786,0.38781
5402,0.38614,0.38579
5857,0.38443,0.38389
6354,0.38447,0.38389
6639,0.38299,0.38222
6728,0.36609,0.36586
6975,0.36586,0.36489
7201,0.36491,0.3635
7502,0.36491,0.3635
8132,0.34207,0.34173
8709,0.33545,0.33489
9205,0.33545,0.33489
10142,0.32291,0.3218
10910,0.32297,0.3218
12208,0.29176,0.29121
13360,0.2881,0.28788
14767,0.27616,0.27591
15778,0.2738,0.27355
17447,0.22066,0.22043
18934,0.22066,0.22043
20313,0.22066,0.22043
22323,0.17231,0.17194
24377,0.16544,0.16511
26970,0.1171,0.11694
28807,0.1171,0.11694
32931,0.020432,0.020392
39464,0.019446,0.019012
44071,0.017147,0.017052
46531,0.017222,0.017049
48742,0.017251,0.017047
50384,0.017398,0.016908
52314,0.01742,0.016903
53921,0.017505,0.016874
55350,0.017569,0.016856
56877,0.017493,0.016759
58337,0.017438,0.016701
59739,0.017387,0.016621
60273,0.017366,0.016559
62512,0.017377,0.016556
64070,0.017411,0.01653
65553,0.017349,0.01649
67051,0.017351,0.016483
68580,0.017253,0.016447
68995,0.017264,0.016439
71752,0.017285,0.016434
73288,0.017206,0.016412
74956,0.017221,0.016407
75120,0.017222,0.016406
76902,0.017222,0.016406
78456,0.017222,0.016406


==> images/svm/sparse/forest_svmperf.csv <==
2, 51.24
4, 51.24
8, 44.92
16, 47.03
32, 53.63
64, 56.67
128, 59.64
256, 65.55
512, 69.83
1024, 74.82
2048, 80.04


==> images/svm/sparse/ijcnn_fast.csv <==
0,1,1
4,0.095988,0.095788
4,0.095988,0.095788
4,0.095988,0.095788
6,0.17414,0.17406
6,0.17414,0.17406
10,0.22108,0.22134
15,0.12169,0.12155
15,0.12169,0.12155
19,0.12169,0.12155
21,0.11289,0.11269
21,0.11289,0.11269
24,0.11294,0.11268
24,0.11294,0.11268
24,0.11294,0.11268
24,0.11294,0.11268
24,0.11294,0.11268
24,0.11294,0.11268
24,0.11294,0.11268
33,0.10659,0.10651
35,0.10659,0.10651
38,0.10293,0.1029
41,0.10107,0.10082
43,0.099663,0.099636
44,0.099792,0.099471
48,0.099792,0.099471
48,0.099792,0.099471
48,0.099792,0.099471
52,0.08423,0.084012
55,0.08423,0.084012
55,0.08423,0.084012
63,0.08423,0.084012
68,0.08423,0.084012
78,0.08423,0.084012
83,0.084258,0.083638
88,0.084258,0.083638
94,0.084258,0.083638
94,0.084258,0.083638
94,0.083991,0.08375
109,0.083991,0.08375
109,0.083991,0.08375
115,0.083991,0.08375
128,0.084123,0.083739
128,0.084123,0.083739
147,0.084313,0.083665
154,0.084551,0.083584
158,0.080327,0.080107
158,0.080327,0.080107
180,0.077937,0.077918
192,0.073966,0.07384
193,0.073966,0.07384
219,0.074045,0.073834
237,0.066346,0.065849
238,0.066346,0.065849
271,0.063029,0.062815
286,0.063029,0.062815
302,0.063029,0.062815
322,0.063193,0.062435
345,0.063193,0.062435
365,0.059869,0.059715
365,0.059869,0.059715
365,0.059869,0.059715
414,0.059869,0.059715
414,0.059869,0.059715
439,0.059973,0.059271
484,0.038763,0.038728
499,0.038763,0.038728
537,0.037609,0.037488
570,0.027921,0.027956
600,0.027921,0.027956
641,0.025046,0.025117
662,0.025046,0.025117
682,0.025046,0.025117
690,0.025046,0.025117
725,0.021805,0.021684
752,0.022063,0.021488
764,0.018689,0.01865
782,0.018689,0.01865
807,0.018805,0.018626
819,0.01794,0.017952
833,0.01646,0.016402
861,0.015715,0.015706
884,0.014768,0.014762
900,0.014768,0.014762
915,0.014768,0.014762
932,0.014768,0.014762
946,0.014798,0.014759
962,0.014798,0.014759
978,0.014798,0.014759
987,0.014798,0.014759
987,0.014798,0.014759
1017,0.014798,0.014759
1018,0.014798,0.014759
1040,0.014813,0.014759
1051,0.014813,0.014759
1061,0.014813,0.014759
1071,0.014813,0.014759
1086,0.014814,0.014759
1100,0.014814,0.014759
1110,0.014814,0.014759
1118,0.014814,0.014759
1127,0.014814,0.014759
1148,0.014815,0.014759
1164,0.014815,0.014759
1191,0.014815,0.014759
1214,0.014827,0.014756
1234,0.014827,0.014756
1255,0.014827,0.014756
1287,0.014827,0.014756
1299,0.014827,0.014756
1335,0.014827,0.014756
1367,0.014862,0.014752
1411,0.014894,0.014736
1459,0.014894,0.014736
1502,0.014894,0.014736
1539,0.014894,0.014736
1645,0.014894,0.014736
1727,0.014918,0.014734
1817,0.015283,0.01493
1913,0.015231,0.014946
1983,0.015204,0.014953
2030,0.015179,0.014936
2065,0.015075,0.014893
2096,0.014952,0.014795
2138,0.014872,0.014744
2165,0.014839,0.014726
2190,0.014797,0.014677
2213,0.014767,0.014648
2242,0.014728,0.014606
2256,0.014684,0.014549
2276,0.014697,0.014546
2301,0.0147,0.014546
2321,0.014643,0.014511
2329,0.014634,0.014498
2346,0.014634,0.014498
2386,0.014635,0.014461
2395,0.014628,0.014449
2408,0.014635,0.014446
2424,0.014684,0.01443
2430,0.014691,0.014423
2431,0.014688,0.014423
2451,0.014691,0.014419
2460,0.014675,0.01441
2478,0.014679,0.01441
2478,0.014679,0.01441
2501,0.014687,0.014398
2509,0.014684,0.01439
2509,0.014684,0.01439
2523,0.014684,0.014389
2527,0.014686,0.014384
2527,0.014686,0.014384
2540,0.014689,0.014383
2547,0.014687,0.01438
2547,0.014687,0.01438
2547,0.014687,0.01438
2547,0.014687,0.01438
2547,0.014687,0.01438
2581,0.014685,0.014368
2581,0.014685,0.014368
2587,0.014689,0.014366
2590,0.01469,0.014363
2590,0.01469,0.014363
2590,0.01469,0.014363
2590,0.01469,0.014363
2590,0.01469,0.014363
2590,0.01469,0.014363
2610,0.01469,0.014363
2610,0.01469,0.014363
2610,0.01469,0.014363
2610,0.01469,0.014363
2610,0.01469,0.014363
2610,0.01469,0.014363
2610,0.01469,0.014363


==> images/svm/sparse/ijcnn_osuna_girosi.csv <==
15184,0.014318
12120,0.014318
9336,0.014329
7218,0.01434
5683,0.014373
4662,0.014351
3919,0.014373
3173,0.014406
2591,0.014515
2078,0.014689
1597,0.014994
1150,0.015551
817,0.017284
488,0.021657
19975,0.014318
19022,0.014329
17427,0.014318
244,0.035463
68,0.18422
0,0.095004
0,0.095004


==> images/svm/sparse/ijcnn_rsvm.csv <==
4,0.095004
8,0.095004
17,0.095004
34,0.096924
68,0.090566
136,0.080752
273,0.062922
200,0.070708
200,0.070708
200,0.070708
200,0.070708
200,0.070708
200,0.070708
200,0.070708
0,0.095004
1,0.095004
2,0.095004


==> images/svm/sparse/ijcnn_slow.csv <==
0,1,1
4,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
5,0.08793,0.088028
7,0.088376,0.087891
8,0.071017,0.071119
9,0.071017,0.071119
9,0.071017,0.071119
9,0.071017,0.071119
9,0.071017,0.071119
9,0.071017,0.071119
9,0.071017,0.071119
9,0.071017,0.071119
10,0.069018,0.069257
12,0.067234,0.067396
13,0.067575,0.067169
14,0.067645,0.06707
14,0.067645,0.06707
15,0.067645,0.06707
15,0.067645,0.06707
15,0.067645,0.06707
18,0.06271,0.063001
19,0.06271,0.063001
20,0.06271,0.063001
21,0.062914,0.062979
21,0.062914,0.062979
22,0.062614,0.062525
24,0.06181,0.061719
27,0.06181,0.061719
29,0.060011,0.060075
33,0.060313,0.059875
36,0.057725,0.057821
40,0.057793,0.057288
41,0.057793,0.057288
47,0.057871,0.057273
51,0.057871,0.057273
56,0.057865,0.057081
61,0.056468,0.056238
65,0.053316,0.053291
68,0.053047,0.05269
70,0.05123,0.051227
70,0.05123,0.051227
79,0.04865,0.048776
85,0.04865,0.048776
99,0.040688,0.040772
109,0.040688,0.040772
115,0.040688,0.040772
122,0.038745,0.038571
130,0.036101,0.036047
138,0.03595,0.035604
150,0.029279,0.029281
168,0.027589,0.027677
179,0.025323,0.025097
188,0.025446,0.025074
208,0.021115,0.021262
224,0.021146,0.020957
237,0.021194,0.020949
251,0.019057,0.019154
271,0.017921,0.018022
294,0.016061,0.016153
299,0.016061,0.016153
336,0.016211,0.016135
376,0.015746,0.015578
422,0.014962,0.015042
475,0.014936,0.014771
516,0.014966,0.014771
574,0.014719,0.014566
624,0.01477,0.014561
670,0.014788,0.014484
708,0.014689,0.01435
744,0.014603,0.014316
774,0.014633,0.014288
790,0.014646,0.014287
818,0.014671,0.01428
840,0.014671,0.01428
865,0.014233,0.014101
885,0.014239,0.014101
895,0.014239,0.014101
904,0.014239,0.014101
924,0.014239,0.014101
944,0.014239,0.014101
970,0.014239,0.014101
1001,0.014248,0.0141
1021,0.014282,0.014088
1053,0.014296,0.014087
1081,0.014296,0.014087
1110,0.014303,0.014086
1140,0.014302,0.014086
1164,0.014302,0.014086
1200,0.01431,0.014084
1248,0.014313,0.014083
1311,0.01434,0.014065
1372,0.01434,0.014065
1454,0.014331,0.014066
1533,0.014311,0.014067
1626,0.014322,0.014059
1701,0.014412,0.014083
1777,0.014407,0.014083
1824,0.014407,0.014083
1854,0.014407,0.014083
1900,0.014407,0.014083
1918,0.014407,0.014083
1960,0.014402,0.014084
2003,0.014406,0.014083
2036,0.014401,0.014089
2060,0.014396,0.014089
2096,0.014396,0.014089
2111,0.014396,0.014089
2119,0.014396,0.014089
2153,0.014396,0.014089
2176,0.014396,0.014089
2194,0.014396,0.014089
2204,0.014396,0.014089
2212,0.014396,0.014089
2224,0.014396,0.014089
2231,0.014396,0.014089
2252,0.014396,0.014089
2259,0.014396,0.014089
2275,0.014396,0.014089
2275,0.014396,0.014089
2275,0.014396,0.014089
2275,0.014396,0.014089
2275,0.014396,0.014089
2275,0.014396,0.014089
2322,0.014396,0.014089
2322,0.014396,0.014089
2341,0.014396,0.014089
2341,0.014396,0.014089
2341,0.014396,0.014089
2341,0.014388,0.014091
2341,0.014388,0.014091
2369,0.014388,0.014091
2369,0.014388,0.014091
2381,0.014388,0.014091
2381,0.014388,0.014091
2381,0.014388,0.014091
2394,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088
2395,0.014391,0.014088


==> images/svm/sparse/ijcnn_spsvm.csv <==
0,0.095004
1,0.095004
2,0.095004
3,0.095004
4,0.095004
5,0.095004
6,0.095113
7,0.095135
8,0.09507
10,0.094928
12,0.094928
14,0.094928
16,0.095266
20,0.094263
23,0.093838
27,0.096106
32,0.094601
39,0.092507
46,0.088331
54,0.084012
64,0.07832
77,0.067022
91,0.060326
108,0.057426
128,0.053554
153,0.045845
182,0.041799
216,0.034503
256,0.031123
305,0.027677
350,0.024776


==> images/svm/sparse/ijcnn_svmperf.csv <==
2, 90.50
4, 90.50
8, 91.21
16, 90.82
32, 90.87
64, 93.63
128, 97.02
256, 98.37
512, 98.55
1024, 98.54
2048, 98.49
4096, 98.53
8192, 98.50


==> images/svm/sparse/timit3_fast.csv <==
0,1,1
4,0.34114,0.34224
6,0.32338,0.32262
8,0.26316,0.26324
8,0.26316,0.26324
8,0.26316,0.26324
8,0.26316,0.26324
8,0.26316,0.26324
16,0.29642,0.29746
20,0.29721,0.29737
22,0.26913,0.26967
24,0.26913,0.26967
24,0.26913,0.26967
28,0.24966,0.24959
30,0.24966,0.24959
32,0.25074,0.24906
34,0.25074,0.24906
36,0.2397,0.23997
38,0.2397,0.23997
42,0.2397,0.23997
44,0.24061,0.23982
48,0.24061,0.23982
50,0.24061,0.23982
54,0.24061,0.23982
58,0.23074,0.23092
62,0.23074,0.23092
66,0.23074,0.23092
70,0.23225,0.23049
74,0.23225,0.23049
80,0.23225,0.23049
86,0.23356,0.23009
92,0.23356,0.23009
98,0.21601,0.2163
104,0.21675,0.21506
112,0.21635,0.21354
118,0.21635,0.21354
128,0.21262,0.2108
136,0.20118,0.20202
146,0.20149,0.20201
156,0.20148,0.19997
166,0.187,0.18768
178,0.18716,0.18767
190,0.18849,0.18627
202,0.18372,0.18236
216,0.16887,0.16981
232,0.16662,0.16682
248,0.16737,0.16651
264,0.16749,0.16649
282,0.16754,0.16581
302,0.15769,0.15907
322,0.15894,0.15878
344,0.15959,0.1586
368,0.16074,0.15791
394,0.15434,0.15439
420,0.15515,0.15397
450,0.15557,0.15355
480,0.15082,0.15061
514,0.14701,0.14721
550,0.14577,0.1453
588,0.14329,0.14217
628,0.1428,0.14139
672,0.14311,0.14133
717,0.14095,0.13931
767,0.14081,0.13832
817,0.13968,0.1377
872,0.1386,0.13672
934,0.13475,0.13466
997,0.13512,0.13456
1067,0.13565,0.13365
1137,0.1339,0.1327
1215,0.13292,0.13176
1298,0.13307,0.13173
1386,0.13251,0.13108
1481,0.12877,0.12896
1582,0.12939,0.12868
1684,0.12954,0.12867
1795,0.12954,0.12867
1914,0.12858,0.12757
2045,0.12875,0.12749
2173,0.12861,0.12711
2313,0.12749,0.1265
2465,0.12771,0.12638
2616,0.12739,0.12592
2772,0.12687,0.12538
2914,0.12694,0.12532
3122,0.12457,0.1242
3313,0.12465,0.1242
3508,0.12314,0.12312
3706,0.12339,0.12302
3916,0.12361,0.12297
4143,0.12367,0.12283
4380,0.12376,0.1228
4638,0.1239,0.12275
4917,0.12391,0.12274
5193,0.12277,0.12211
5478,0.12206,0.12145
5789,0.12179,0.12112
6100,0.12201,0.12101
6430,0.12205,0.12097
6782,0.12059,0.12032
7177,0.1207,0.12008
7567,0.12087,0.12001
7994,0.12078,0.11993
8430,0.11978,0.11917
8862,0.11905,0.11888
9331,0.11913,0.11868
9762,0.1192,0.11867
10328,0.11922,0.11867
10879,0.11902,0.11856
11400,0.11898,0.11848
11920,0.11921,0.11842
12473,0.11814,0.11809
12992,0.11808,0.11799
13464,0.11786,0.1178
13869,0.11788,0.1178
14245,0.11667,0.11716
14592,0.11673,0.11716
14904,0.11701,0.11709
15175,0.11707,0.11709
15386,0.11708,0.11708
15604,0.11708,0.11699
15792,0.11691,0.1169
15961,0.11693,0.11683
16116,0.11698,0.11682
16252,0.117,0.11681
16274,0.117,0.11681
16274,0.117,0.11681
16601,0.11698,0.11678
16711,0.11695,0.11672
16806,0.11681,0.11661
16891,0.11668,0.11647
16897,0.1167,0.11646
17044,0.11673,0.11644
17113,0.11673,0.11644
17174,0.11674,0.11644
17174,0.11674,0.11644
17302,0.11675,0.11642
17326,0.11676,0.11642
17403,0.11678,0.11641
17444,0.11678,0.11641
17498,0.11677,0.11638
17549,0.11678,0.11638
17599,0.11679,0.11637
17631,0.11679,0.11637
17631,0.11679,0.11637
17631,0.11679,0.11637
17740,0.11679,0.11635
17789,0.11685,0.11634
17824,0.11685,0.11634
17865,0.11686,0.11633
17905,0.11663,0.11626
17914,0.11663,0.11626
17914,0.11663,0.11626
17989,0.11662,0.11625
17989,0.11662,0.11625
18035,0.1166,0.11623
18035,0.1166,0.11623
18095,0.11661,0.11623
18138,0.11659,0.11622
18166,0.11659,0.11622
18224,0.1166,0.11622
18254,0.11662,0.11622
18285,0.11662,0.11621
18306,0.11664,0.1162
18338,0.11659,0.11617
18360,0.11656,0.11617
18393,0.11655,0.11616
18412,0.11655,0.11616
18441,0.11655,0.11616
18455,0.11653,0.11615
18491,0.11652,0.11615
18526,0.11652,0.11615
18526,0.11652,0.11615
18545,0.11652,0.11615
18575,0.11651,0.11615


==> images/svm/sparse/timit3_osuna_girosi.csv <==
36730,0.11457
35346,0.11457
33437,0.11457
31817,0.11462
31437,0.11471
31398,0.11475
31183,0.11506
30698,0.11551
29167,0.11569
25410,0.11628
19451,0.11799
12520,0.12064
6248,0.12621
1994,0.13843
39179,0.11457
38671,0.11453
37798,0.11453
412,0.16386
24,0.27708
0,0.28189
0,0.28189


==> images/svm/sparse/timit3_rsvm.csv <==
7,0.27838
15,0.26535
31,0.24689
62,0.22236
124,0.1976
249,0.17392
499,0.15824
200,0.1799
200,0.1799
200,0.1799
200,0.1799
200,0.1799
200,0.1799
200,0.1799
0,0.28189
1,0.28189
3,0.28171


==> images/svm/sparse/timit3_slow.csv <==
0,1,1
4,0.28686,0.28609
6,0.28013,0.2797
8,0.26359,0.2628
10,0.26359,0.2628
12,0.26461,0.26258
14,0.26461,0.26258
16,0.26461,0.26258
18,0.26867,0.26569
20,0.25904,0.2562
22,0.25904,0.2562
23,0.25904,0.2562
25,0.25904,0.2562
27,0.25904,0.2562
28,0.25904,0.2562
30,0.24061,0.23987
32,0.24061,0.23987
34,0.24061,0.23987
36,0.24061,0.23987
40,0.24124,0.23977
42,0.23706,0.23578
46,0.21649,0.21646
47,0.21649,0.21646
51,0.21649,0.21646
55,0.21765,0.21619
58,0.21786,0.21616
59,0.21861,0.2159
60,0.21861,0.2159
64,0.21861,0.2159
69,0.21729,0.2125
74,0.21233,0.20832
80,0.21299,0.20772
84,0.21299,0.20772
87,0.20434,0.20166
93,0.1911,0.18967
99,0.19238,0.18931
105,0.19101,0.18716
112,0.18642,0.18256
122,0.18523,0.18105
130,0.1787,0.17632
138,0.17943,0.17499
148,0.17729,0.17315
158,0.17168,0.16899
168,0.16906,0.16631
177,0.16991,0.16572
188,0.16979,0.16468
203,0.16281,0.1588
216,0.1609,0.15726
232,0.16046,0.15582
246,0.15993,0.15465
261,0.1501,0.14915
282,0.15137,0.14801
303,0.15272,0.1473
323,0.14849,0.14528
346,0.14251,0.14111
370,0.14364,0.14037
394,0.14149,0.13879
421,0.13928,0.13706
446,0.13891,0.13623
479,0.13979,0.13585
510,0.13762,0.13453
547,0.13651,0.13328
588,0.13503,0.13159
632,0.13397,0.13055
678,0.13297,0.12958
731,0.13028,0.12805
786,0.12943,0.12682
843,0.13004,0.12642
904,0.12918,0.12595
972,0.12929,0.12552
1044,0.12855,0.12489
1127,0.12703,0.1238
1216,0.12677,0.1232
1309,0.126,0.12263
1410,0.12399,0.12158
1513,0.12335,0.12075
1624,0.12298,0.12023
1749,0.12307,0.12007
1883,0.12328,0.12001
2018,0.12343,0.11976
2164,0.12296,0.11942
2322,0.12084,0.11829
2484,0.12083,0.11822
2651,0.12107,0.11813
2828,0.12087,0.11787
3012,0.11981,0.11752
3210,0.12005,0.11724
3413,0.1201,0.11718
3618,0.11979,0.11702
3836,0.1199,0.11693
4060,0.11961,0.11676
4283,0.11923,0.11658
4542,0.11824,0.11611
4809,0.11856,0.11597
5076,0.11869,0.11588
5366,0.11885,0.11582
5677,0.11868,0.11569
6012,0.11844,0.11554
6352,0.11801,0.11535
6710,0.118,0.11527
7074,0.11785,0.11516
7455,0.11789,0.11516
7873,0.11792,0.11515
8301,0.11793,0.11515
8777,0.11791,0.11516
9261,0.11744,0.11498
9780,0.11739,0.11498
10272,0.11731,0.11491
10815,0.11732,0.1149
11341,0.1173,0.11488
11858,0.11731,0.11488
12405,0.11723,0.11492
12899,0.11719,0.11492
13381,0.11709,0.11494
13806,0.11704,0.11495
14191,0.11706,0.11497
14530,0.11706,0.11497
14805,0.11705,0.11496
15065,0.11707,0.11496
15293,0.11708,0.11495
15486,0.11711,0.11495
15712,0.11712,0.11494
15900,0.11707,0.11493
16059,0.11703,0.11491
16191,0.11704,0.11491
16301,0.11706,0.11491
16420,0.11706,0.1149
16529,0.11705,0.11489
16623,0.11705,0.11488
16725,0.11706,0.11488
16814,0.11703,0.11488
16886,0.11703,0.11488
16959,0.11705,0.11487
17026,0.11705,0.11487
17075,0.11706,0.11487
17145,0.11706,0.11487
17200,0.11706,0.11487
17265,0.11707,0.11487
17332,0.11706,0.11481
17353,0.11709,0.11481
17418,0.11709,0.11481
17473,0.11709,0.1148
17513,0.11709,0.1148
17518,0.11709,0.1148
17602,0.11707,0.11481
17636,0.11707,0.11481
17679,0.11707,0.11481
17712,0.11707,0.11481
17740,0.11707,0.11481
17746,0.11707,0.11481
17818,0.11707,0.11481
17851,0.11707,0.11481
17867,0.11707,0.11481
17912,0.1171,0.1148
17912,0.1171,0.1148
17972,0.1171,0.1148
17972,0.1171,0.1148
18044,0.1171,0.1148
18044,0.1171,0.1148
18110,0.11713,0.11481
18138,0.11713,0.11481
18138,0.11713,0.11481
18174,0.11713,0.11481
18174,0.11713,0.11481
18254,0.11713,0.11481
18277,0.11713,0.11481
18298,0.11713,0.11481
18313,0.11711,0.11481
18363,0.11711,0.11481
18393,0.11711,0.11481
18423,0.11711,0.11481
18434,0.11711,0.11481
18466,0.11711,0.11481
18489,0.1171,0.11482
18510,0.1171,0.11482


==> images/svm/sparse/timit3_spsvm.csv <==
0,0.28189
1,0.28261
2,0.27156
3,0.2694
4,0.26886
5,0.26747
6,0.25794
7,0.25947
8,0.25552
10,0.25273
12,0.23516
14,0.23067
16,0.2273
20,0.22586
23,0.22204
27,0.21939
32,0.21562
39,0.20645
46,0.20084
54,0.19526
64,0.19239
77,0.18731
91,0.18192
108,0.18026
128,0.17603
153,0.17406
182,0.17244
216,0.1666
256,0.16372
305,0.15946
363,0.156
431,0.152
512,0.14944
609,0.14458
639,0.1453


==> images/svm/sparse/timit3_svmperf.csv <==
1, 71.81
2, 76.44
4, 76.80
8, 77.99
16, 80.15
32, 80.94
64, 82.17
128, 83.74
256, 85.39
512, 86.91
1024, 87.76
2048, 88.15
4096, 88.26
8192, 88.30


==> images/svm/sparse/w8a_fast.csv <==
0,1,1
4,0.072317,0.072824
6,0.072317,0.072824
8,0.058078,0.058436
10,0.045358,0.045205
12,0.045358,0.045205
14,0.045485,0.045185
16,0.045485,0.045185
18,0.028767,0.028888
18,0.028767,0.028888
18,0.028767,0.028888
24,0.028767,0.028888
26,0.028767,0.028888
28,0.028767,0.028888
30,0.028767,0.028888
32,0.028767,0.028888
34,0.028767,0.028888
34,0.028767,0.028888
34,0.034785,0.034775
42,0.034696,0.033982
42,0.034696,0.033982
42,0.034696,0.033982
42,0.034696,0.033982
54,0.034696,0.033982
54,0.034696,0.033982
62,0.034696,0.033982
66,0.035133,0.033674
70,0.034757,0.03384
70,0.034757,0.03384
70,0.034757,0.03384
86,0.026408,0.026297
90,0.026408,0.026297
96,0.026408,0.026297
104,0.027042,0.026017
109,0.027042,0.026017
118,0.024997,0.024349
125,0.024997,0.024349
133,0.024997,0.024349
133,0.024997,0.024349
133,0.024997,0.024349
161,0.020036,0.020229
173,0.020807,0.019842
184,0.020971,0.019809
197,0.021199,0.019482
197,0.021199,0.019482
197,0.021199,0.019482
238,0.01707,0.016907
253,0.01707,0.016907
253,0.01707,0.016907
253,0.01707,0.016907
303,0.01707,0.016907
324,0.012371,0.012166
339,0.012371,0.012166
361,0.012725,0.012055
384,0.012698,0.011711
407,0.011225,0.010796
431,0.011225,0.010796
457,0.011284,0.010491
460,0.011366,0.010459
515,0.0092174,0.0091091
546,0.0091946,0.0086918
575,0.0088174,0.00834
590,0.0088749,0.0083347
648,0.0081324,0.007718
680,0.0081886,0.0076739
716,0.0082221,0.0076391
754,0.0080388,0.0075013
789,0.0080709,0.0074893
823,0.0080709,0.0074893
861,0.0080522,0.0074478
899,0.0080522,0.0074478
911,0.0072401,0.0070078
949,0.0072201,0.0069088
1007,0.0072201,0.0069088
1029,0.0072281,0.006874
1081,0.0072281,0.006874
1123,0.0072455,0.0068646
1123,0.0072455,0.0068646
1195,0.0072455,0.0068646
1231,0.0072749,0.0068071
1272,0.0072749,0.0068071
1303,0.0072749,0.0068071
1303,0.0072749,0.0068071
1303,0.0072749,0.0068071
1448,0.0072334,0.0067362
1479,0.0072334,0.0067362
1521,0.0072254,0.0067228
1563,0.0072067,0.0066988
1602,0.0072067,0.0066988
1642,0.0072067,0.0066988
1688,0.0070943,0.0066306
1725,0.0070943,0.0066306
1762,0.0070943,0.0066306
1796,0.0070983,0.0066306
1831,0.007097,0.0066306
1883,0.007097,0.0066306
1887,0.0070836,0.0066306
1965,0.0069592,0.0066306
1984,0.0069592,0.0066306
2011,0.0069592,0.0066306
2081,0.0069592,0.0066306
2109,0.0069592,0.0066306
2146,0.0069605,0.0066292
2146,0.0069605,0.0066292
2146,0.0069605,0.0066292
2146,0.0069605,0.0066292
2309,0.0069605,0.0066292
2309,0.0069605,0.0066292
2376,0.0069605,0.0066292
2401,0.0069605,0.0066292
2401,0.0069605,0.0066292
2401,0.0069472,0.0066386
2487,0.0069472,0.0066372
2487,0.0069472,0.0066372
2487,0.0069472,0.0066372
2487,0.0069472,0.0066372
2487,0.0069472,0.0066372
2578,0.0069472,0.0066372
2578,0.0069472,0.0066372
2578,0.0069472,0.0066372
2626,0.0069472,0.0066372
2626,0.0069472,0.0066372
2674,0.0069472,0.0066372
2674,0.0069472,0.0066372
2674,0.0069472,0.0066372
2674,0.0069472,0.0066372
2674,0.0069472,0.0066372
2674,0.0069472,0.0066372
2750,0.0069472,0.0066372
2750,0.0069472,0.0066372
2750,0.0069472,0.0066372
2776,0.0069472,0.0066372
2790,0.0069378,0.0066372
2798,0.0069378,0.0066372
2798,0.0069378,0.0066372
2798,0.0069378,0.0066372
2824,0.0069378,0.0066372
2824,0.0069378,0.0066372
2824,0.0069003,0.0066506
2824,0.0069003,0.0066506
2870,0.0069003,0.0066506
2870,0.0069003,0.0066506
2889,0.0069003,0.0066506
2889,0.0069003,0.0066506
2912,0.0069043,0.0066493
2918,0.0069043,0.0066493
2918,0.0069043,0.0066493
2918,0.0069043,0.0066493
2965,0.0069043,0.0066493
2965,0.0069043,0.0066493
2965,0.0069043,0.0066493
2965,0.0069043,0.0066493
3014,0.0069043,0.0066493
3014,0.0069043,0.0066493
3014,0.0069043,0.0066493
3052,0.0069043,0.0066493
3052,0.0069043,0.0066493
3052,0.0069043,0.0066493
3052,0.0069043,0.0066493
3052,0.0069043,0.0066493
3052,0.0069043,0.0066493
3052,0.0069043,0.0066493
3052,0.0069043,0.0066493
3052,0.0069043,0.0066493
3052,0.0069043,0.0066493
3169,0.0069043,0.0066493
3169,0.0069043,0.0066493
3195,0.0069043,0.0066493
3207,0.0069043,0.0066493
3207,0.0069043,0.0066493
3207,0.0069043,0.0066493
3207,0.0069043,0.0066493
3267,0.0069043,0.0066493
3267,0.0069043,0.0066493


==> images/svm/sparse/w8a_osuna_girosi.csv <==
13136,0.0067554
11187,0.0067554
9367,0.0067554
8112,0.0067554
7702,0.0067554
7576,0.0067554
7433,0.0068223
7079,0.0071567
6780,0.0071567
6549,0.0071567
6256,0.0071567
5608,0.0072905
4180,0.007558
1227,0.01224
15534,0.0067554
15055,0.0067554
14065,0.0067554
47,0.025349
0,0.030366
0,0.030366
0,0.030366


==> images/svm/sparse/w8a_rsvm.csv <==
6,0.030366
12,0.030433
24,0.030433
48,0.030433
97,0.028694
194,0.024279
388,0.019731
200,0.023744
200,0.023744
200,0.023744
200,0.023744
200,0.023744
200,0.023744
200,0.023744
0,0.030366
1,0.030366
3,0.030366


==> images/svm/sparse/w8a_slow.csv <==
0,1,1
4,0.032833,0.032848
6,0.032833,0.032848
8,0.032833,0.032848
10,0.04171,0.041362
12,0.04171,0.041362
14,0.034783,0.034644
16,0.034783,0.034644
17,0.032507,0.032372
18,0.0288,0.028855
20,0.028821,0.028855
21,0.028821,0.028855
23,0.028821,0.028855
25,0.028821,0.028855
27,0.028821,0.028855
28,0.028821,0.028855
29,0.028821,0.028855
30,0.029122,0.028835
32,0.02666,0.026447
34,0.02666,0.026447
36,0.02666,0.026447
37,0.02666,0.026447
38,0.026817,0.026446
40,0.027197,0.026271
43,0.024737,0.024176
47,0.024807,0.024172
48,0.024807,0.024172
52,0.025136,0.023882
52,0.025136,0.023882
58,0.025136,0.023882
62,0.025136,0.023882
64,0.025136,0.023882
69,0.025098,0.023883
74,0.025209,0.023874
79,0.025209,0.023874
84,0.025209,0.023874
89,0.025415,0.024522
95,0.025605,0.024231
100,0.024805,0.023444
105,0.024571,0.023503
113,0.024571,0.023503
119,0.024571,0.023503
126,0.021561,0.021362
135,0.021794,0.021323
144,0.022134,0.021057
154,0.022134,0.021057
164,0.018458,0.018463
177,0.018458,0.018463
186,0.018458,0.018463
202,0.018458,0.018463
217,0.018458,0.018463
233,0.017437,0.016696
248,0.015229,0.014981
263,0.015229,0.014981
277,0.013564,0.013224
292,0.012075,0.011795
303,0.012075,0.011795
327,0.012138,0.011788
357,0.011608,0.011002
387,0.011134,0.010217
417,0.0091839,0.0086972
451,0.008986,0.008336
487,0.0089753,0.0080765
518,0.0076134,0.0072566
551,0.0077017,0.0071629
595,0.0077137,0.0070867
637,0.0074756,0.0069797
687,0.007386,0.0069288
735,0.0074047,0.0068914
784,0.0069592,0.0067978
832,0.0069913,0.0067857
875,0.0069913,0.0067857
919,0.0070114,0.0067804
962,0.0070114,0.0067804
1007,0.0070033,0.006763
1042,0.007002,0.0067603
1086,0.0069913,0.0067603
1135,0.0069846,0.0067603
1181,0.0069886,0.0067509
1218,0.0069672,0.0067536
1263,0.0069672,0.0067536
1296,0.0069753,0.0067469
1351,0.0069258,0.0067121
1384,0.0069258,0.0067121
1436,0.0069258,0.0067121
1474,0.0069191,0.0067121
1517,0.0069191,0.0067121
1556,0.0069191,0.0067121
1584,0.0069151,0.0067255
1619,0.006911,0.0067255
1672,0.0069137,0.0067148
1715,0.0069284,0.0067001
1752,0.0069284,0.0067001
1780,0.0069365,0.0066921
1833,0.0069365,0.0066921
1872,0.0069365,0.0066921
1898,0.0069378,0.0066894
1957,0.0069137,0.0066894
1986,0.0069137,0.0066894
2043,0.0069137,0.0066894
2075,0.0069137,0.0066894
2090,0.0069137,0.0066894
2160,0.0069017,0.0066894
2176,0.0069017,0.0066894
2227,0.0069017,0.0066894
2246,0.0069017,0.0066894
2311,0.0069017,0.0066894
2346,0.0069017,0.0066894
2384,0.0069017,0.0066894
2407,0.0069017,0.0066894
2444,0.0069017,0.0066894
2457,0.0069017,0.0066894
2457,0.0069017,0.0066894
2502,0.0069017,0.0066894
2502,0.0069017,0.0066894
2550,0.0069017,0.0066894
2565,0.0069017,0.0066894
2579,0.0069017,0.0066894
2579,0.006899,0.0066894
2579,0.006899,0.0066894
2579,0.006899,0.0066894
2641,0.006899,0.0066894
2661,0.006899,0.0066894
2669,0.006899,0.0066894
2669,0.006899,0.0066894
2669,0.006899,0.0066894
2669,0.006899,0.0066894
2669,0.006899,0.0066894
2669,0.006899,0.0066894
2669,0.006899,0.0066894
2748,0.006899,0.0066894
2751,0.006899,0.0066894
2773,0.006899,0.0066894
2773,0.006899,0.0066894
2795,0.006899,0.0066894
2817,0.006899,0.0066894
2817,0.006899,0.0066894
2836,0.006899,0.0066894
2836,0.006899,0.0066894
2848,0.006899,0.0066894
2855,0.006899,0.0066894
2855,0.006899,0.0066894
2855,0.006899,0.0066894
2855,0.006899,0.0066894
2855,0.006899,0.0066894
2921,0.006899,0.0066894
2921,0.006899,0.0066894
2953,0.006899,0.0066894
2953,0.006899,0.0066894
2953,0.006899,0.0066894
2953,0.006899,0.0066894
2998,0.006899,0.0066894
3006,0.006899,0.0066894
3006,0.006899,0.0066894
3006,0.006899,0.0066894
3046,0.006899,0.0066894
3046,0.006899,0.0066894
3067,0.006899,0.0066894
3067,0.006899,0.0066894
3067,0.006899,0.0066894
3067,0.006899,0.0066894
3067,0.006899,0.0066894
3125,0.006899,0.0066894
3125,0.006899,0.0066894
3125,0.006899,0.0066894
3165,0.006899,0.0066894
3178,0.006899,0.0066894
3178,0.006899,0.0066894
3178,0.006899,0.0066894
3207,0.006899,0.0066894
3225,0.006899,0.0066894
3225,0.006899,0.0066894
3225,0.006899,0.0066894
3225,0.006899,0.0066894


==> images/svm/sparse/w8a_spsvm.csv <==
0,0.030366
1,0.030366
2,0.030366
3,0.030366
4,0.030366
5,0.030366
6,0.029563
7,0.029563
8,0.029563
10,0.029563
12,0.029496
14,0.029429
16,0.029898
20,0.028359
23,0.028092
27,0.027891
32,0.026687
39,0.026219
46,0.02555
54,0.023945
64,0.024079
77,0.024212
91,0.024079
108,0.023544
128,0.021604
153,0.019932
182,0.018862
216,0.017992
256,0.016721
305,0.016253
363,0.01545
431,0.014313
497,0.013645


==> images/svm/sparse/w8a_svmperf.csv <==
2, 96.96
4, 96.96
8, 96.96
16, 96.96
32, 98.25
64, 98.60
128, 98.69
256, 98.76
512, 98.86
1024, 99.02
2048, 99.11
4096, 99.17
8192, 99.23


==> words.txt <==
Acar
adversarially
advisor
affine
Allerton
alternatingly
Arora
AroraCoLiSr
Avleen
Azuma
BalcanBlVe
BalzanoNoRe
BartlettMe
Bentkus
Bernstein
Bernstein's
BFGS
Bijral
BlumFlPrRiTa
BordesErWeBo
BottouBo
BoydVa
Bregman
BrinPa
BunchNiSo
BurgesSc
CavallantiCeGe
CesaBianchiCoGe
CesaCoGe
ChangLi
Chapelle
Chapelle's
ChenFaLi
ClarksonHaWo
CollinsGlKoCaBa
CollobertSiWeBo
combinatorial
combinatorially
Coppersmith
CoppersmithWi
CortesVa
CotterShSr
CotterSrKe
covariance
covariances
CPSP
CrammerSi
CSVM
dataset
datasets
DCA
DekelShSi
deterministically
diag
diagonalizability
diagonalizable
differentiability
differentiable
differentiating
Duru
eigendecomposability
eigendecomposable
eigendecompose
eigendecomposed
eigendecomposes
eigendecomposing
eigendecomposition
eigendecompositions
eigengap
eigenvalue
eigenvalues
eigenvector
eigenvectors
ERM
exponentials
exponentiated
FanChLi
forgetron
Francesco
FreundSc
Frobenius
Girosi
Girosi's
Grassmannian
GTSVM
Gu
GunterScViHy
Gustafson
Hayashi
HazanKoSr
Hebbian
HiaiOhTs
Hoeffding
Hoeffding's
HsiehChLiKeSu
HushKeScSt
hyperplane
hyperplanes
ICML
IJCNN
incrementing
indices
infima
infimum
ISSVM
iteratively
Joachims
JoachimsYu
Kakade
KakadeShTe
KakadeSrTe
KakadeTe
Karthik
KeerthiChDe
kernelizability
kernelizable
kernelization
kernelizations
kernelize
kernelized
kernelizes
kernelizing
Keshet
KimeldorfWa
KimFrSc
KivinenSmWi
KKT
Kronecker
Kullback
Kuzmin
Kuzmin's
LeeMa
Leibler
LHS
LibCVM
LibSVM
linearizable
linearization
linearizations
linearize
linearized
linearizes
linearizing
LinLi
Livescu
Makarychev
MapReduce
Markov
Markov's
McAllester
Melville
minimax
misclassified
misclassifies
misclassify
MNIST
multiclass
Nati
NCAR
NemirovskiJuLaSh
NemirovskiYu
Nesterov
Neumann
NguyenMaTaHa
NocedalWr
nonnegative
nonnegativity
nonsingular
nonsingularity
Ohad
OjaKa
optimalities
optimality
optimizer
optimizers
Orabona
orth
orthogonality
orthogonalizability
orthogonalizable
orthogonalization
orthogonalizations
orthogonalize
orthogonalized
orthogonalizes
orthogonalizing
orthonormal
orthonormality
orthonormalizability
orthonormalizable
orthonormalization
orthonormalizations
orthonormalize
orthonormalized
orthonormalizes
orthonormalizing
Osuna
OsunaFrGi
OsunaGi
overfit
overfits
overfitted
overfitting
Ozgur
parameterizability
parameterizable
parameterize
parameterized
parameterizes
parameterizing
Payman
PCA
Pegasos
Perceptron
Perceptron's
Perf
Pinsker
Platt
precomputability
precomputable
precomputation
precompute
precomputed
precomputes
precomputing
PSD
pseudocode
QP
Rademacher
Rahimi
RahimiRe
Raman
RBP
Recht
Recht's
recurse
recursed
recurses
recursion
regularizability
regularizable
regularized
regularizer
renormalizability
renormalizable
renormalization
renormalizations
renormalize
renormalized
renormalizes
renormalizing
representor
rescalability
rescalable
rescale
rescaled
rescales
rescaling
RHS
RKHS
Rocklin
RSVM
RSVM's
Ruhe
runtime
runtimes
SAA
SAA's
Sanger
SBP
scalarizable
scalarization
scalarizations
scalarize
scalarized
scalarizes
scalarizing
scalings
Schatten
ScholkopfSm
ScovelHuSt
SDCA
semidefinite
SGD
Shai
Shalev
ShalevHandouts
ShalevSiSr
ShalevSiSrCo
ShalevSr
ShalevTe
ShalevZh
Shamir
Shwartz
SIMBA
SMO
sparsifiability
sparsifiable
sparsification
sparsifications
sparsified
sparsifies
sparsify
sparsifying
SpSVM
Srebro
SrebroSrTe
Sridharan
stochasticity
Strassen
Strassen's
subgradient
subgradients
suboptimal
suboptimalities
suboptimality
subproblem
subproblems
subscripted
subscripting
subspace
subspaces
Sumer
supergradient
supergradients
superscripted
superscripting
suprema
supremum
SVD
SVM
SVMs
SVR
timeframe
TIMIT
tradeoff
tradeoffs
Tropp
Tropp's
TsangKwZu
Umut
uncentered
uniclass
Unif
unregularized
versa
von
warmup
Warmuth
WarmuthKu
WikipediaMatrixMultiplication
Winograd
Winograd's
WLOG
WuScBa
Yadollahpour
Yury
Zhang
ZhanSh
Zinkevich
Zinkevich's

